A Domain-Specific Language for Modeling and Analyzing Solution Spaces for Technology Roadmapping

The introduction of major innovations in industry requires a collaboration across the whole value chain. A common way to organize such a collaboration is the use of technology roadmaps, which act as an industry-wide long-term planning tool. Technology roadmaps are used to identify industry needs, estimate the availability of technological solutions, and identify the need for innovation in the future. Roadmaps are inherently both time-dependent and based on uncertain values, i.e., properties and structural components can change over time. Furthermore, roadmaps have to reason about alternative solutions as well as their key performance indicators. Current approaches for model-based engineering do not inherently support these aspects. We present a novel model-based approach treating those aspects as first-class citizens. To address the problem of missing support for time in the context of roadmap modeling, we introduce the concepts of a common global time, time-dependent properties, and time-dependent availability. This includes requirements, properties, and the structure of the model or its components as well. Furthermore, we support the specification and analysis of key performance indicators for alternative solutions. These concepts result in a continuous range of various valid models over time instead of a single valid model at a certain point of time. We present a graphical user interface to enable the user to efficiently create and analyze those models. We further show the semantics of the resulting model by a translation into a set of global constraints as well as how we solve the resulting constraint system. We report on the evaluation of these concepts and the Iris tool with domain experts from different companies in the automotive value chain based on the industrial case of a smart sensing electrical fuse.

==> Highlights.txt <==
- We present a model-based approach to create and analyze technology roadmaps
- Our models are inherently time-dependent, and describe the whole solution space
- Various sources of uncertainty are captured through first-class language constructs
- The accompanying web-based tool IRIS provides continuous access to analysis results
- Our approach was designed and evaluated in cooperation with industry partners


==> JSS_2020_Final 2/Highlights.txt <==
- We present a model-based approach to create and analyze technology roadmaps
- Our models are inherently time-dependent, and describe the whole solution space
- Various sources of uncertainty are captured through first-class language constructs
- The accompanying web-based tool IRIS provides continuous access to analysis results
- Our approach was designed and evaluated in cooperation with industry partners

